Offset of M54 from the Sagittarius Dwarf Spheroidal Galaxy

We present results from simultaneous modeling of 2D (projected along the line of sight) position, proper motion and line-of-sight velocity for \textit{Gaia}- and APOGEE-observed stars near the centre of the Sagittarius (Sgr) dwarf spheroidal galaxy. We use a mixture model that allows for independent sub-populations contributed by the Sgr galaxy, its nuclear star cluster M54, and the Milky Way foreground. We find an offset of $0.295\pm 0.029$ degrees between the inferred centroids of Sgr and M54, corresponding to a (projected) physical separation of $0.135\pm 0.013$ kpc. The detected offset might plausibly be driven by unmodelled asymmetry in Sgr's stellar configuration; however, standard criteria for model selection favour our symmetric model over an alternative that allows for bilateral asymmetry. We infer an offset between the proper motion centres of Sgr and M54 of $[\Delta\mu_{\alpha}\cos\delta,\Delta\mu_{\delta}]=[4.9, -19.7] \pm [6.8, 6.2]$ $\mu$as yr$^{-1}$ ($[0.61, -2.46] \pm [0.85, 0.77] $ km s$^{-1}$), with magnitude similar to the covariance expected due to spatially-correlated systematic error. We infer an offset of $4.1\pm 1.2$ km s$^{-1}$ in line-of-sight velocity. Using inferred values for the systemic positions and motions of Sgr and M54 as initial conditions, we calculate the recent orbital history of a simplified Sgr/M54 system, which we demonstrate to be sensitive to any line-of-sight distance offset between M54 and Sgr, and to the distribution of dark matter within Sgr.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
